Adaptive Task Offloading for Space Missions: A State-Graph-Based Approach

Advances in space exploration have led to an explosion of tasks. Conventionally, these tasks are offloaded to ground servers for enhanced computing capability, or to adjacent low-earth-orbit satellites for reduced transmission delay. However, the overall delay is determined by both computation and transmission costs. The existing offloading schemes, while being highly-optimized for either costs, can be abysmal for the overall performance. The computation-transmission cost dilemma is yet to be solved. In this paper, we propose an adaptive offloading scheme to reduce the overall delay. The core idea is to jointly model and optimize the transmission-computation process over the entire network. Specifically, to represent the computation state migrations, we generalize graph nodes with multiple states. In this way, the joint optimization problem is transformed into a shortest path problem over the state graph. We further provide an extended Dijkstra's algorithm for efficient path finding. Simulation results show that the proposed scheme outperforms the ground and one-hop offloading schemes by up to 37.56% and 39.35% respectively on SpaceCube v2.0.

==> Table2_Jason.txt <==
{
    "options": {
        "gen-comma": false,
        "gen-surround": false,
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "Comparison Between Our Work and the Existing Computation Offloading Methods for LEO Satellite Networks",
        "numbered": false,
        "label": "RelatedWork1"
    },
    "cells": [
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderTop": "normal",
                    "borderBottom": "normal"
                },
                "html": "Onboard Computing Platform",
                "css": "border-color: black; border-style: solid; border-width: 1px; background-color: rgb(255, 255, 255);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderTop": "normal",
                    "borderBottom": "normal"
                },
                "html": "Computing<br>Capability<br>(GFLOPS)<br>",
                "css": "border-right: 1px solid black; border-top: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderTop": "normal",
                    "borderBottom": "normal"
                },
                "html": "Improvements<br>",
                "css": "border-right: 1px solid black; border-top: 1px solid black; border-bottom: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);",
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal",
                    "borderTop": "normal"
                },
                "html": "Ground",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; border-top: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal",
                    "borderTop": "normal"
                },
                "html": "One-hop",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; border-top: 1px solid rgb(0, 0, 0); background-color: rgb(255, 255, 255);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "BAE RAD 5545",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "3.7",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "0%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "+1930%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "MOOG G-Series Steppe Eagle",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "75",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "+4%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "+274%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Unibap iX5-100",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "127",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "+21%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "+159%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "SpaceCube v2.0",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "200",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "+42%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "+93%",
                "css": "border-right: 1px solid black; background-color: rgb(255, 255, 255); border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "SpaceCube v3.0",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "590",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "+139%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal",
                    "borderTop": "normal"
                },
                "html": "+15%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255); border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "MOOG V-Series Ryzen",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "1000",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "+256%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "+6%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Xiphos Q8S",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "1800",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "+474%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "+2%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Unibap iX10-100",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "3600",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "+814%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "0%",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black; background-color: rgb(255, 255, 255);"
            }
        ]
    ],
    "oddEvenColors": [
        1,
        "#ffffff",
        "#e9ebf5"
    ],
    "version": "2.3.3"
}

==> Table_Computing_Platform.txt <==
{
    "options": {
        "gen-comma": false,
        "gen-surround": false,
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "Comparison Between Our Work and the Existing Computation Offloading Methods for LEO Satellite Networks",
        "numbered": false,
        "label": "RelatedWork1"
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Product",
                "css": "background-color: rgb(207, 213, 234);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Processor",
                "css": "background-color: rgb(207, 213, 234);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Computing<br>Capability",
                "css": "background-color: rgb(207, 213, 234);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Reference",
                "css": "background-color: rgb(207, 213, 234);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "XiphosQ7S"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Zynq 7020"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "180"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{XiphosQ7S}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xiphos Q8S",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Ultrascale+",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "1800",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{XiphosQ8S}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "BAE RAD5545"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "RAD5545"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "3.7"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{BAERAD5545}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Innoflight CFC-500",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Kintex Ultrascale+, <br>NVIDIA TK1",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "1290",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{CFC500}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "MOOG G-Series Steppe Eagle"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "AMD G-Series compatible"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "75"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{MOOG}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "MOOG V-Series Ryzen",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "AMD V-Series compatible",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "1000",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{MOOG}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Unibap iX5-100"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Microchip SmartFusion2,<br>AMD G-Series SOC"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "127"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{iX5-100,bruhn2020enabling}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Unibap iX10-100",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Microchip PolarFire, <br>AMD V1605b (Ryzen)",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "3600",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{iX10-100,bruhn2020enabling}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "SpaceCube v2.0"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Virtex 5"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "200"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\citeSpaceCube2.0}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "SpaceCube v3.0",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Kintex UltraScale,<br> Xilinx Zynq MPSoC",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "590",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{geist2019spacecube,SpaceCube3.0Patent}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ]
    ],
    "oddEvenColors": [
        1,
        "#ffffff",
        "#e9ebf5"
    ],
    "version": "2.3.3"
}
